Exploring Interacting Dark Energy with Chaos Quantum-Behaved Particle Swarm Optimization

Models with an interaction between dark energy and dark matter have already been studied for about twenty years. However, in this paper, we provide for the first time a general analytical solution for models with an energy transfer given by $\mathcal{E} = 3H(\xi_1 \rho_c + \xi_2 \rho_d)$. We also use a new set of age-redshift data for 114 old astrophysical objects (OAO) and constrain some special cases of this general energy transfer. We use a method inspired on artificial intelligence, known as Chaos Quantum-behaved Particle Swarm Optimization (CQPSO), to explore the parameter space and search the best fit values. We test this method under a simulated scenario and also compare with previous MCMC results and find good agreement with the expected results.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
